Towards Carbon-Free Electricity: A Flow-Based Framework for Power Grid Carbon Accounting and Decarbonization

This paper introduces a comprehensive framework aimed at advancing research and policy development in the realm of decarbonization within electric power systems. The framework focuses on three key aspects: carbon accounting, carbon-aware decision-making, and carbon-electricity market design. It addresses existing problems, methods, and proposes solutions. In contrast to traditional pool-based emissions models, our framework proposes a novel flow-based emissions model. This model incorporates the underlying physical power grid and power flows, allowing for accurate carbon accounting at both temporal and spatial scales. This, in turn, facilitates informed decision-making to achieve grid decarbonization goals. The framework is built on a flow-based accounting methodology and utilizes the carbon-aware optimal power flow (C-OPF) technique as a theoretical foundation for decarbonization decision-making. Additionally, the paper explores the potential design of carbon-electricity markets and pricing mechanisms to incentivize decentralized decarbonization actions. The critical issues of data availability, infrastructure development, and considerations of fairness and equity are also discussed. This paper seeks to advance scholarly understanding and foster progress toward achieving sustainable and carbon-free electric power systems.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

